Reward Propagation Using Graph Convolutional Networks

Potential-based reward shaping provides an approach for designing good reward functions, with the purpose of speeding up learning. However, automatically finding potential functions for complex environments is a difficult problem (in fact, of the same difficulty as learning a value function from scratch). We propose a new framework for learning potential functions by leveraging ideas from graph representation learning. Our approach relies on Graph Convolutional Networks which we use as a key ingredient in combination with the probabilistic inference view of reinforcement learning. More precisely, we leverage Graph Convolutional Networks to perform message passing from rewarding states. The propagated messages can then be used as potential functions for reward shaping to accelerate learning. We verify empirically that our approach can achieve considerable improvements in both small and high-dimensional control problems.

==> figs/document.json <==
{"_class":"document","do_objectID":"4162B193-DD12-4E46-8C20-7388F8185F95","colorSpace":0,"currentPageIndex":0,"assets":{"_class":"assetCollection","do_objectID":"F6657630-AA00-4C26-BF54-AD01311D9980","images":[],"colorAssets":[],"exportPresets":[],"gradientAssets":[],"imageCollection":{"_class":"imageCollection","images":{}},"colors":[],"gradients":[]},"foreignLayerStyles":[],"foreignSymbols":[],"foreignTextStyles":[],"layerStyles":{"_class":"sharedStyleContainer","objects":[]},"layerSymbols":{"_class":"symbolContainer","objects":[]},"layerTextStyles":{"_class":"sharedTextStyleContainer","objects":[]},"pages":[{"_class":"MSJSONFileReference","_ref_class":"MSImmutablePage","_ref":"pages\/2817A280-0CCF-482A-A336-5BF82DCFA45E"}]}

==> figs/meta.json <==
{"commit":"e65ee3a59a720abe96ff53b9b78ebbc1b4048a41","pagesAndArtboards":{"2817A280-0CCF-482A-A336-5BF82DCFA45E":{"name":"Page 1","artboards":{"52535649-819A-4AD8-AA21-4A108C162C38":{"name":"directgraph"}}}},"version":121,"fonts":["LucidaGrande"],"compatibilityVersion":99,"app":"com.bohemiancoding.sketch3","autosaved":1,"variant":"NONAPPSTORE","created":{"commit":"e65ee3a59a720abe96ff53b9b78ebbc1b4048a41","appVersion":"61.2","build":89653,"app":"com.bohemiancoding.sketch3","compatibilityVersion":99,"version":121,"variant":"NONAPPSTORE"},"saveHistory":["NONAPPSTORE.89653"],"appVersion":"61.2","build":89653}

==> figs/pages/2817A280-0CCF-482A-A336-5BF82DCFA45E.json <==
{"_class":"page","do_objectID":"2817A280-0CCF-482A-A336-5BF82DCFA45E","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Page 1","nameIsFixed":false,"resizingConstraint":0,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":300,"width":300,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1E2FC2E7-21A9-430F-963B-13753A2D50D2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"artboard","do_objectID":"52535649-819A-4AD8-AA21-4A108C162C38","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"maintainScrollPosition":false,"name":"directgraph","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":true,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":500,"fileFormat":"jpg","name":"","namingScheme":0,"scale":0.4389815627743635,"visibleScaleType":1}]},"frame":{"_class":"rect","constrainProportions":false,"height":617,"width":1139,"x":117,"y":-129},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5AF6E844-61C3-490D-9003-D4074A7977EB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"88C90C9A-188B-420B-AE04-EFA7032D6CD1","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"maintainScrollPosition":false,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":351,"width":117,"x":243,"y":91},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3FCEAFE7-FB26-4A12-A492-8C3C7DF43C96","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"FB2ACB7C-3578-45BE-A1DF-1CBE9E91055A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":330,"width":101,"x":15,"y":21},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B159DEAF-F248-45EC-B1A7-CF7B552B0D17","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":0,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.010768811694412558, 0.091357550874857724}","curveMode":1,"curveTo":"{0.01180267404333794, 0.0027558262693431514}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.78044891889354107}","curveMode":2,"curveTo":"{1, 0.16738522342833867}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.47391707116093951}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.035408022130013816, 0.40749735209122567}","curveMode":1,"curveTo":"{-0.012836536392263367, 0.89110084196925832}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},{"_class":"triangle","do_objectID":"6F0C329E-F655-475D-8AC2-4F69A1533A31","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"maintainScrollPosition":false,"name":"Triangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":45,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":31.34308709929371,"width":30.23726717177416,"x":6.945567387531128,"y":6.688349341382121},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"79983371-ACE8-4F9C-A853-E08C468E5FDF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":0,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35504221362259059, -8.2247778291062259e-14}","curveMode":1,"curveTo":"{0.35504221362259059, -8.2247778291062259e-14}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.35504221362257832, -8.4290471357217041e-14}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999988987, 0.89333893343995285}","curveMode":1,"curveTo":"{0.99999999999988987, 0.89333893343995285}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999986633, 0.89333893343992055}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{8.9294890925906145e-15, 1.0000000000000107}","curveMode":1,"curveTo":"{8.9294890925906145e-15, 1.0000000000000107}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.7763568394002505e-15, 1}"}],"isEquilateral":false}]},{"_class":"shapePath","do_objectID":"9B1192B0-100B-4520-A198-5EAD6982EA99","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Line 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":83,"width":2,"x":203,"y":129},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"15BD8AF0-A558-4BFB-8A19-FA1D09D87169","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.25, 0.92168674698795205}","curveMode":1,"curveTo":"{0.25, 0.92168674698795205}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1.0000000000000002}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.25, 0.92168674698795205}","curveMode":1,"curveTo":"{0.25, 0.92168674698795205}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.75, 0.0060240963855421673}"}]},{"_class":"shapePath","do_objectID":"3D1BDDAB-7B62-404B-8E16-6804CA5FB843","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Line 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":165,"width":275,"x":263,"y":278},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"745F6D20-5A6F-40F9-9CAB-26C0FADFE597","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.023636363636363643, -0.0030303030303030281}","curveMode":1,"curveTo":"{0.023636363636363643, -0.0030303030303030281}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.023636363636363643, -0.0030303030303030281}","curveMode":1,"curveTo":"{0.023636363636363643, -0.0030303030303030281}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99818181818181817, 0.99696969696969728}"}]},{"_class":"shapePath","do_objectID":"09C40800-8073-4AAB-A48B-1A6C9C3AA716","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Line 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":267,"x":262.25,"y":472.75},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3D0BBDFF-14C5-4FAE-96E6-5165F69A72A2","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.25655430711610511, -2.749999999999992}","curveMode":1,"curveTo":"{0.25655430711610511, -2.749999999999992}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0028089887640447841, 0.625}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.25655430711610511, -2.749999999999992}","curveMode":1,"curveTo":"{0.25655430711610511, -2.749999999999992}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99906367041198574, 0.62500000000000056}"}]},{"_class":"group","do_objectID":"08916864-CF10-4BE8-9C5D-C7F79C4870C4","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"maintainScrollPosition":false,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":351,"width":117,"x":628,"y":91},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"17D11973-FFFF-4BAF-AACD-F83BEB7EED6F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"BFBF4CB2-FAF9-4F95-BA8F-4C781617C5EE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":330,"width":101,"x":15,"y":21},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"01474068-8CFE-4B07-B6CB-A0C3774CF906","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":0,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.010768811694412558, 0.091357550874857724}","curveMode":1,"curveTo":"{0.01180267404333794, 0.0027558262693431514}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.78044891889354107}","curveMode":2,"curveTo":"{1, 0.16738522342833867}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.47391707116093951}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.035408022130013816, 0.40749735209122567}","curveMode":1,"curveTo":"{-0.012836536392263367, 0.89110084196925832}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},{"_class":"triangle","do_objectID":"C4AC3934-CBB5-4F17-9624-DF40E73CD445","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"maintainScrollPosition":false,"name":"Triangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":45,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":31.34308709929371,"width":30.23726717177416,"x":6.945567387531128,"y":6.688349341382121},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DD2BEB05-0D74-4027-94D9-039C97983F83","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":0,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35504221362259059, -8.2247778291062259e-14}","curveMode":1,"curveTo":"{0.35504221362259059, -8.2247778291062259e-14}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.35504221362257832, -8.4290471357217041e-14}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999988987, 0.89333893343995285}","curveMode":1,"curveTo":"{0.99999999999988987, 0.89333893343995285}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999986633, 0.89333893343992055}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{8.9294890925906145e-15, 1.0000000000000107}","curveMode":1,"curveTo":"{8.9294890925906145e-15, 1.0000000000000107}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.7763568394002505e-15, 1}"}],"isEquilateral":false}]},{"_class":"shapePath","do_objectID":"09E34A41-B3F6-4254-8F64-FC3F203BC649","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Line 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":83,"width":2,"x":586,"y":129},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E49E2264-B333-4AE7-BFBD-93014EC796A7","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.25, 0.92168674698795205}","curveMode":1,"curveTo":"{0.25, 0.92168674698795205}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1.0000000000000002}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.25, 0.92168674698795205}","curveMode":1,"curveTo":"{0.25, 0.92168674698795205}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.75, 0.0060240963855421673}"}]},{"_class":"group","do_objectID":"B87D2BBF-91FD-42B5-96A8-9D458D17DC74","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"maintainScrollPosition":false,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":351,"width":117,"x":991,"y":91},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D65D3ECB-CCEF-49B2-928C-2BB34290464E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"021E4CAE-7DCC-47C1-8D0A-750C85082CF0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":330,"width":101,"x":15,"y":21},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8AF038D3-6865-4B90-BDDC-AFDBE0711C48","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":0,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.010768811694412558, 0.091357550874857724}","curveMode":1,"curveTo":"{0.01180267404333794, 0.0027558262693431514}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.78044891889354107}","curveMode":2,"curveTo":"{1, 0.16738522342833867}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.47391707116093951}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.035408022130013816, 0.40749735209122567}","curveMode":1,"curveTo":"{-0.012836536392263367, 0.89110084196925832}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},{"_class":"triangle","do_objectID":"3E061657-FE68-4B85-9F31-DAEAB2F71326","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"maintainScrollPosition":false,"name":"Triangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":45,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":31.34308709929371,"width":30.23726717177416,"x":6.945567387531128,"y":6.688349341382121},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"614D95BA-B8ED-4E0F-9D88-90A56A5F85E0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":0,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35504221362259059, -8.2247778291062259e-14}","curveMode":1,"curveTo":"{0.35504221362259059, -8.2247778291062259e-14}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.35504221362257832, -8.4290471357217041e-14}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999988987, 0.89333893343995285}","curveMode":1,"curveTo":"{0.99999999999988987, 0.89333893343995285}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999986633, 0.89333893343992055}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{8.9294890925906145e-15, 1.0000000000000107}","curveMode":1,"curveTo":"{8.9294890925906145e-15, 1.0000000000000107}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.7763568394002505e-15, 1}"}],"isEquilateral":false}]},{"_class":"shapePath","do_objectID":"84BB5163-19FF-407A-B483-8EDE0227BDEF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Line 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":83,"width":2,"x":946,"y":129},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9EE907AF-5958-4597-8E21-6E906006A8E7","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.25, 0.92168674698795205}","curveMode":1,"curveTo":"{0.25, 0.92168674698795205}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1.0000000000000002}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.25, 0.92168674698795205}","curveMode":1,"curveTo":"{0.25, 0.92168674698795205}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.75, 0.0060240963855421673}"}]},{"_class":"shapePath","do_objectID":"DA7E73D0-077E-4C2A-8FAB-762BCD8A9D8B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Line 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":156,"width":261,"x":646,"y":278},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A3554A71-E917-46CB-B500-113307959D98","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.024904214559386986, -0.0032051282051282037}","curveMode":1,"curveTo":"{0.024904214559386986, -0.0032051282051282037}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.024904214559386986, -0.0032051282051282037}","curveMode":1,"curveTo":"{0.024904214559386986, -0.0032051282051282037}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"}]},{"_class":"oval","do_objectID":"26E14A54-17FC-4A98-9E35-87BCF1793C75","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"maintainScrollPosition":false,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":119,"width":119,"x":144,"y":415},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CA0558F8-554A-4BFA-93DE-8FD0ECF3AF30","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":0,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"335E1CF7-323A-4AFF-9FC7-D6AF8E412207","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"maintainScrollPosition":false,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":119,"width":119,"x":144,"y":213},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ECD41B07-5B77-4951-8B33-B8E6DFE5A26E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":0,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"25B4E4A8-0CC4-4C71-BB29-D18D3F8E8C93","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"maintainScrollPosition":false,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":119,"width":119,"x":144,"y":11},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C2420E52-87A2-48D4-962E-6B8F0DE8DF06","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":0,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"CE7332F5-8EAE-4851-84E5-898A73BF2033","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"maintainScrollPosition":false,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":119,"width":119,"x":144,"y":415},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A3E23CA-B04A-4942-9BA7-464B4DE6B54A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":0,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"12A57B89-13CB-4F08-8DC8-317F87C8F5DD","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"maintainScrollPosition":false,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":119,"width":119,"x":144,"y":213},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"76BEC6FE-B834-4C1D-B566-E1B62D0C8D51","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":0,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"2968E518-7B63-47FB-B454-4BC60D8CD61D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"maintainScrollPosition":false,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":119,"width":119,"x":144,"y":11},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0EAB1B33-8002-4C3B-ABA9-280619ABA774","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.7737298044217688,"green":0.7737298044217688,"red":0.7737298044217688},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":0,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"692D9447-9324-437F-9472-D8E3B1395B81","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"maintainScrollPosition":false,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":119,"width":119,"x":529,"y":415},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"927F8536-153B-482A-8D5A-02D64180CF10","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":0,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"32769003-BAEA-457C-8064-059C4D5BFBB8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"maintainScrollPosition":false,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":119,"width":119,"x":529,"y":213},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E172955C-F322-432B-A155-8FA8C0C5E137","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":0,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"23057486-17F9-4635-A436-C938422E9FEE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"maintainScrollPosition":false,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":119,"width":119,"x":529,"y":11},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DB30F7A8-89ED-4589-9F81-7A96E2F7D6B3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":0,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"8201DFFA-926B-401B-AA9C-B7F9A87390DF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"maintainScrollPosition":false,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":119,"width":119,"x":529,"y":415},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BA611CED-2DB5-4195-AD97-447E70F1A50C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":0,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"EE4F3D18-75AB-4235-A183-818BFF4C87C6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"maintainScrollPosition":false,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":119,"width":119,"x":144,"y":213},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2DFBDFC5-3FB4-4AB7-9356-E980AEA8DD32","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":0,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"1C799199-8E14-47A0-B303-455850860513","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"maintainScrollPosition":false,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":119,"width":119,"x":529,"y":11},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"835BF35E-CA6D-4DEC-892D-79200BE3D0BB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.7737298044217688,"green":0.7737298044217688,"red":0.7737298044217688},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":0,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"DCAC281D-DEEA-41D3-A1E4-CD29B6633B28","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"maintainScrollPosition":false,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":119,"width":119,"x":891,"y":415},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CE2D7C59-38E6-40EB-9067-5CEDF2FD6299","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":0,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"5CC296EC-15F5-476D-B29E-95B95EA8D6DA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"maintainScrollPosition":false,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":119,"width":119,"x":891,"y":213},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DE2E02B1-ABD0-464E-8F8E-5E8B74DC8800","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":0,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"9CC9E53C-5163-4C1A-A3C3-3FD1FCDD470C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"maintainScrollPosition":false,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":119,"width":119,"x":891,"y":11},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4A1922D1-8730-4D4B-BBC5-D9EE6D809A70","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":0,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"01C46C9B-4BA1-4095-818E-795535478202","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"maintainScrollPosition":false,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":119,"width":119,"x":891,"y":415},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"063B2D2F-46B2-4A52-A00C-6CE823216421","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":0,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"1D710F73-99D8-4445-87AC-54EC422CE308","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"maintainScrollPosition":false,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":119,"width":119,"x":891,"y":11},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A5663059-1562-422A-9020-9BE1A840A63B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.7737298044217688,"green":0.7737298044217688,"red":0.7737298044217688},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":0,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"group","do_objectID":"8AFBCD85-DD28-4716-B93D-3A51627A035E","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":75,"width":52,"x":183,"y":40},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3FDE3F19-ECAA-402A-81FA-65C87AEE9462","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"1618B804-7ACE-4649-A2C5-5DBDA63BE2A6","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"O","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":63,"width":42,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6BD0DFBA-C472-4BFF-B0E2-41F236D0D39B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"LucidaGrande","size":54}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle"}},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"O","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"LucidaGrande","size":54}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle"}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {40, 53}}","lineSpacingBehaviour":2,"textBehaviour":0},{"_class":"text","do_objectID":"41298870-A30C-4AE8-A090-D3BBC6A5096E","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"0","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28,"width":16,"x":36,"y":47},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1D1CD9B3-E5BE-41DC-B5FD-A76B633AC746","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"LucidaGrande","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle"}},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"0","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"LucidaGrande","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle"}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {14, 24}}","lineSpacingBehaviour":2,"textBehaviour":0}]},{"_class":"group","do_objectID":"688A44C1-1E88-40AE-A9F2-0765DF1EDAF1","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":55,"x":567,"y":40},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"33372AA6-2325-4A2A-BEDB-27280BBB0D30","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"77F7CE08-B529-4038-AED2-C4798032228B","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"O","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":63,"width":42,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"86E36533-0137-4346-AE04-36FD42503197","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"LucidaGrande","size":54}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle"}},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"O","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"LucidaGrande","size":54}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle"}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {40, 53}}","lineSpacingBehaviour":2,"textBehaviour":0},{"_class":"text","do_objectID":"318E3F00-6668-4756-9C82-E4B83C14A8A8","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28,"width":16,"x":39,"y":50},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4B19A52A-6E76-4FFF-9FC2-373D38851DDF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"LucidaGrande","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle"}},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"LucidaGrande","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle"}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {13, 23}}","lineSpacingBehaviour":2,"textBehaviour":0}]},{"_class":"group","do_objectID":"10B53BDD-3C2E-45E5-9AD9-97003DA3516D","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":75,"width":52,"x":928,"y":40},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AB586F32-18EC-421C-848B-6654C935FBF6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"C440FA8F-1F4C-4714-ABDB-358C75FB6049","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"O","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":63,"width":42,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"87D72467-C174-4B2E-88DA-C491A41D1207","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"LucidaGrande","size":54}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle"}},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"O","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"LucidaGrande","size":54}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle"}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {40, 53}}","lineSpacingBehaviour":2,"textBehaviour":0},{"_class":"text","do_objectID":"A2CB28BD-887F-4694-B0F5-604A2DF53126","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28,"width":16,"x":36,"y":47},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"759EBC2F-9FAC-4A99-91FF-4B71829A3CEB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"LucidaGrande","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle"}},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"LucidaGrande","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle"}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {13, 23}}","lineSpacingBehaviour":2,"textBehaviour":0}]},{"_class":"group","do_objectID":"8CBBD31A-7F7F-444D-94F3-87B99C2B51EC","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":75,"width":52,"x":183,"y":240},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F4B45AD4-770E-4C52-AC86-DF5426997F39","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"AA454C66-49B3-4DF5-A274-B3DA70AC9236","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"A","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":63,"width":38,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A7D05B99-9FE2-43B8-8C8E-4C38CAFB20BA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"LucidaGrande","size":54}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle"}},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"LucidaGrande","size":54}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle"}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {37, 52}}","lineSpacingBehaviour":2,"textBehaviour":0},{"_class":"text","do_objectID":"55511ADE-27D2-4B79-BB08-7CF060F34F91","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"0","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28,"width":16,"x":36,"y":47},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"16851483-6E5E-42F0-99D8-468E95F5112B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"LucidaGrande","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle"}},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"0","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"LucidaGrande","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle"}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {14, 24}}","lineSpacingBehaviour":2,"textBehaviour":0}]},{"_class":"group","do_objectID":"64F7F929-F89A-4741-94DA-1C7EEB0F7B7C","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":55,"x":567,"y":240},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4B05C2BC-8AD1-481E-8082-28523FCA4F17","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"641891B9-19B4-41EF-8F9E-356CA6A3D831","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"A","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":63,"width":38,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A902FCFF-59BF-4850-9823-F2850358C827","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"LucidaGrande","size":54}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle"}},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"LucidaGrande","size":54}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle"}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {37, 52}}","lineSpacingBehaviour":2,"textBehaviour":0},{"_class":"text","do_objectID":"EF7F77F5-5FE0-4FF1-986B-D0C826793C90","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28,"width":16,"x":39,"y":50},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7676DA97-CE94-459C-BCE1-5870989FC2E9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"LucidaGrande","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle"}},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"LucidaGrande","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle"}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {13, 23}}","lineSpacingBehaviour":2,"textBehaviour":0}]},{"_class":"group","do_objectID":"CCF534CD-2118-4295-BBD4-CD13F94AE2B9","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":75,"width":52,"x":928,"y":240},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DA6D931B-AFEC-48EA-8FD9-CC6C36AFD240","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"F55225DC-097E-466C-8B21-2E5BBFB261D1","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"A","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":63,"width":38,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B748640C-ABCD-42C7-B1C3-D979DC4B3A9A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"LucidaGrande","size":54}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle"}},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"LucidaGrande","size":54}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle"}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {37, 52}}","lineSpacingBehaviour":2,"textBehaviour":0},{"_class":"text","do_objectID":"36EF90EB-752F-4237-8FDE-4B36696B67BC","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28,"width":16,"x":36,"y":47},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6D128E61-EC29-47F7-BD6D-05450C00A8FB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"LucidaGrande","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle"}},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"LucidaGrande","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle"}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {13, 23}}","lineSpacingBehaviour":2,"textBehaviour":0}]},{"_class":"group","do_objectID":"D430846F-9ACE-4147-AF1A-434E9E12E38C","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":75,"width":48,"x":187,"y":442},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3DC3E0F7-DF63-4745-ABA0-0FAF28320629","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"B26EE666-A9BE-41CD-A00E-E9AF04CD85C9","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"S","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":63,"width":30,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"34336CCC-6FF5-45D8-8674-AB1C62EF4255","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"LucidaGrande","size":54}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle"}},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"S","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"LucidaGrande","size":54}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle"}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {27, 53}}","lineSpacingBehaviour":2,"textBehaviour":0},{"_class":"text","do_objectID":"591792C6-A0A0-4E1B-A963-4DA47C0FB503","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"0","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28,"width":16,"x":32,"y":47},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BF9ED0E0-4BE4-43D9-97DD-681775035BE3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"LucidaGrande","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle"}},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"0","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"LucidaGrande","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle"}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {14, 24}}","lineSpacingBehaviour":2,"textBehaviour":0}]},{"_class":"group","do_objectID":"4C56D133-BDB7-44E0-9628-68C5BD998493","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":48,"x":574,"y":442},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C4AAFF99-944E-4F53-82C3-5E61BFF2B2A8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"20C3A7B8-C460-4957-AA47-ECFB2BACBF26","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"S","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":63,"width":30,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A550116B-21AD-4B4D-8111-1FCAD0ACA001","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"LucidaGrande","size":54}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle"}},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"S","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"LucidaGrande","size":54}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle"}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {27, 53}}","lineSpacingBehaviour":2,"textBehaviour":0},{"_class":"text","do_objectID":"D9F93E52-529C-4E89-8DAA-89583018E29F","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28,"width":16,"x":32,"y":50},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DF8F668C-6C21-47F8-98A5-8FCBF2D67A7A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"LucidaGrande","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle"}},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"LucidaGrande","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle"}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {13, 23}}","lineSpacingBehaviour":2,"textBehaviour":0}]},{"_class":"group","do_objectID":"21245053-3EA4-4029-B92E-05FE124A2A63","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":75,"width":52,"x":928,"y":442},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"573AA63F-5032-4468-8E65-3FF77A30905E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"7F6B516B-8EB2-4F53-A4A2-3EEC65D41089","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"S","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":63,"width":30,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"258A8EF2-8658-4249-A2AF-631A0465D9C9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"LucidaGrande","size":54}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle"}},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"S","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"LucidaGrande","size":54}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle"}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {27, 53}}","lineSpacingBehaviour":2,"textBehaviour":0},{"_class":"text","do_objectID":"480725ED-D35A-4C85-9B27-98526467034C","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28,"width":16,"x":36,"y":47},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B28AAEAE-B727-4FC7-8C73-2FFEA34F781D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"LucidaGrande","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle"}},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"LucidaGrande","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle"}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {13, 23}}","lineSpacingBehaviour":2,"textBehaviour":0}]},{"_class":"shapePath","do_objectID":"F97E3A93-E284-4E7C-9FB3-746217910ED1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Line 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":246,"x":645.25,"y":473.75},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8086ABEE-DF5A-4FDE-BFBE-8893980988D1","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.27845528455284579, -3.2499999999999925}","curveMode":1,"curveTo":"{0.27845528455284579, -3.2499999999999925}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0030487804878047042, 0.125}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.27845528455284579, -3.2499999999999925}","curveMode":1,"curveTo":"{0.27845528455284579, -3.2499999999999925}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99898373983739797, 0.625}"}]}],"hasBackgroundColor":false,"includeBackgroundColorInExport":true,"includeInCloudUpload":true,"isFlowHome":false,"presetDictionary":{},"resizesContent":false,"backgroundColor":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}],"includeInCloudUpload":true,"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> figs/user.json <==
{"document":{"pageListHeight":110,"exportableLayerSelection":["52535649-819A-4AD8-AA21-4A108C162C38"],"cloudShare":null,"pageListCollapsed":0},"2817A280-0CCF-482A-A336-5BF82DCFA45E":{"scrollOrigin":"{155, 335}","zoomValue":0.5},"B25CDA49-E50A-40C3-B378-314AF1F778ED":{"pageListHeight":-1}}
